MOTENS: A Pedagogical Design Model for Serious Cyber Games

In the last few years, serious games have become popular, with a consensus of the benefits for teaching cyber security awareness and education. However, there is still a lack of pedagogical driven methodologies and tools to support serious games design to ensure they achieve the learning objectives. This paper proposes MOTENS, a pedagogical model, to design serious cyber games based on the gaps we identified in the current games design models and the lessons learnt from creating a serious tabletop game called Riskio, designed to teach cyber security awareness and education. The MOTENS model has six high-level components. Five components are linked to the games/design mechanics, and one component, `Theory', that supports the design's cognitive principles, including players' motivation. The model is used to design serious cyber games and goes through five stages, from identifying and segmenting target players, steps to creating game mechanics linked to pedagogy instruction and then to testing to create a serious game that is designed to achieve the games learning objectives.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

